LlamaRestTest: Effective REST API Testing with Small Language Models

Modern web services rely heavily on REST APIs, typically documented using the OpenAPI specification. The widespread adoption of this standard has resulted in the development of many black-box testing tools that generate tests based on OpenAPI specifications. Although Large Language Models (LLMs) have shown promising test-generation abilities, their application to REST API testing remains mostly unexplored. We present LlamaRestTest, a novel approach that employs two custom LLMs-created by fine-tuning and quantizing the Llama3-8B model using mined datasets of REST API example values and inter-parameter dependencies-to generate realistic test inputs and uncover inter-parameter dependencies during the testing process by analyzing server responses. We evaluated LlamaRestTest on 12 real-world services (including popular services such as Spotify), comparing it against RESTGPT, a GPT-powered specification-enhancement tool, as well as several state-of-the-art REST API testing tools, including RESTler, MoRest, EvoMaster, and ARAT-RL. Our results demonstrate that fine-tuning enables smaller models to outperform much larger models in detecting actionable parameter-dependency rules and generating valid inputs for REST API testing. We also evaluated different tool configurations, ranging from the base Llama3-8B model to fine-tuned versions, and explored multiple quantization techniques, including 2-bit, 4-bit, and 8-bit integer formats. Our study shows that small language models can perform as well as, or better than, large language models in REST API testing, balancing effectiveness and efficiency. Furthermore, LlamaRestTest outperforms state-of-the-art REST API testing tools in code coverage achieved and internal server errors identified, even when those tools use RESTGPT-enhanced specifications.

==> reviews-issta2024-2ndround.txt <==
[ISSTA 2024] Notification for submission #611 "LlamaRestTest: Effective REST API..."
ISSTA 2024 HotCRP<noreply-issta2024@hotcrp.com>
​Kim, Myeongsoo;​Orso, Alessandro;​
Saurabh Sinha <sinhas@us.ibm.com>​

Dear authors,

We regret to inform you that your submission was rejected and will not
appear at the International Symposium on Software Testing and Analysis
(ISSTA 2024).

* Title: LlamaRestTest: Effective REST API Testing with Small Language
  Models
* Authors: Myeongsoo Kim (Georgia Institute of Technology);
  Saurabh Sinha (IBM Research);
  Alessandro Orso (Georgia Institute of Technology)
* Site: https://issta2024.hotcrp.com/paper/611

ISSTA'24 has received a record number of 694 submissions (471 in round
1, 223 in round 2). After rigorous review and discussion, 143 papers
were accepted (42 directly in round 1, 64 via a major revision, 37
directly in round 2).

Please find the updated reviews and a meta-review below. We hope the
comments will be useful as you continue your research.

Best,
Michael Pradel
ISSTA’24 PC-Chair

####################

Review #611A
===========================================================================

Overall merit
-------------
3. Weak accept

Reviewer expertise
------------------
3. Knowledgeable

Paper summary
-------------
The paper introduces LlamaRestTest, a novel black-box testing approach for REST APIs that leverages the human-like reasoning capabilities of language models. LlamaRestTest consists of two core components: LlamaREST-IPD and LlamaREST-EX. LlamaREST-IPD was developed using a database of parameters and natural language descriptions describing their dependencies, allowing it to robustly interpret complex inter-parameter relationships. LlamaREST-EX harnesses thousands of API specifications to derive realistic candidate values for parameters. By integrating these components into the ARAT-RL framework, LlamaRestTest excels at managing failed test cases and proposing alternate inputs informed by its nuanced API documentation understanding.

The researchers evaluated LlamaRestTest against five state-of-the-art REST API testing tools on nine real-world services, focusing on code coverage, operation coverage, and fault detection. LlamaRestTest demonstrated superior performance, achieving higher code coverage rates, processing more operations, and identifying significantly more internal server errors than competitors like EvoMaster, RestTestGen, Schemathesis, Tcases, and ARAT-RL. For example, LlamaRestTest achieved 6.16%-21.20% more branch coverage and identified 112 errors per run compared to only 24-85 errors for other tools. LlamaRestTest also outperformed an approach combining ARAT-RL with NLP2REST, which augments specifications with rules from natural language analysis. It achieved 32.17% branch coverage versus 28.76% for ARAT-RL+NLP2REST, and detected 112 errors compared to 96 errors.

The researchers additionally provide an artifact comprising the LlamaRestTest tool; benchmarks; fine-tuning data; and empirical results to facilitate further research in this area.

Strengths
---------
+ The paper addresses a problem of significant practical value in the business world, where many products are designed as micro-service architectures powered by RESTful APIs.
+ The proposed approach, focusing on realistic parameter values and dependencies among parameters, is shown to be effective in its empirical evaluation.
+ The approach can be extended to other black-box testing settings, such as CLI applications, where I would expect the same dimensions to apply.

Weaknesses
----------
- I was hoping for an ablation study to study the relative merit of representative parameters versus modeling of relationships between parameters.
- A core aspect of scaling the approach, and enabling more algorithmic depth, is (semi-)automated construction of the database. However, the description in Sec. 3.2 leaves me with the impression that these questions were mostly handled through significant manual efforts.

Comments for authors
--------------------
The paper makes a valuable contribution by tackling an important problem in modern software systems: effective testing of RESTful APIs. The proposed LlamaRestTest approach demonstrates significant empirical advantages over existing state-of-the-art tools by intelligently modeling realistic parameter values and intricate inter-parameter dependencies. This focus on representative inputs that respect the semantic constraints of the APIs under test allows LlamaRestTest to achieve superior code coverage and fault detection rates. Furthermore, the general philosophy behind LlamaRestTest of applying language models to interpret specifications and derive meaningful test cases could potentially generalize to other black-box testing domains like command-line interfaces. The concept of learning from descriptive artifacts to intelligently explore the input space is broadly applicable.

While the empirical results are promising, some aspects of the work leave open questions. An ablation study systematically analyzing the relative importance of modeling parameter values versus parameter relationships could provide valuable insights. Do the gains primarily stem from having better individual parameter values, or from understanding how combinations of parameters interact? This would shed light on which aspect is the harder challenge that requires more emphasis. Additionally, the paper could use more details on the process of constructing the fine-tuning database described in Section 3.2. The impression given is that significant manual effort went into curating this dataset of dependencies and examples.

Questions for authors’ response
-------------------------------
- Can you comment, either anecdotally or based on available data from the experiments reported in the paper, on the relative contribution of representative parameter values versus relationship/dependency modeling?
- Do you have plans to scale the approach to other testing domains, and if so, what would need to be simplified/automated for this scaling process to be smooth and effective?
- Can you describe the amount of effort, and level of expertise, that were required to build the fine-tuning dataset?


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #611B
===========================================================================

Overall merit
-------------
1. Reject

Reviewer expertise
------------------
3. Knowledgeable

Paper summary
-------------
The paper presents LlamaRestTest, a method that leverages small language models to handle dependencies between API parameters and to generate test inputs. This approach utilizes the powerful capabilities of language models to parse and generate complex parameter interactions. By automatically identifying parameter dependencies and generating precise test inputs, LlamaRestTest can cover the operational space of APIs, enhancing the likelihood of error detection.

Strengths
---------
+ It is addressing an important research problem

Weaknesses
----------
- The paper is not well motivated
- Technical contribution is incremental
- LlamaRestTest seems marginally better than ARAT-RL/ARAT-RL with NLP2REST

Comments for authors
--------------------
The paper is not well motivated. While the paper is focused on REST API Testing with Small Language, it did not explain why small language models are necessary. Since the main computational steps of LlamaRestTest are carried out by a natural language model, which involves the response speed of calling the language model, it seems not significantly related to local computing resources.

The technical contribution seems incremental, as the main functionality of the proposed approach is built upon existing approaches, like RestGPT and ARAT-RL. Also, the essence of the proposed approach relies on the capabilities of LLama, rather than on any innovation in methodology.

Some details regarding the experimental setup and data processing are not adequately explained. For example, how to select the training data and how to choose the specific hyperparameter settings. The lack of these details could affect the reproducibility and introduce bias towards the proposed approach.

No ablation studies are conducted to show the necessity and contribution of individual components (such as LlamaREST-IPD and LlamaREST-EX) within the entire system. While quantization techniques reduce the memory and computational demands of the model, they may introduce performance losses. The paper does not thoroughly discuss the impact of quantization on model accuracy, nor does it provide evaluation in comparison to non-quantized models.

LlamaRestTest seems only marginally better than ARAT-RL/ARAT-RL with NLP2REST on average. When we look at the performance on each subject in Table 2, ARAT-RL or ARAT-RL with NLP2REST is better on 3 subjects, while LlamaRestTest is better on 3 subjects.    

The coverage results on more than half (5/9) of the subjects are not presented in Figure 3 and Table 2, which makes the conclusion based on partial results not convincing.

The authors used Figure 1 to motivate the work, and mentioned that "As detailed in the API’s OpenAPI Specification (see Figure 1), this operation requires parameters such as bboxes, bcircles, and bpolys. These parameters are mutually exclusive and require precise formatting, which adds complexity to the testing process." However, rather than showing the type and description of each parameter, Figure 1 does not show the mutually exclusive relationship. The authors could make it clearer by using the example to illustrate these key challenges.

The font in Figures 2 and 3 appears to be very small, making it difficult to clearly see the descriptions within the figures.

Questions for authors’ response
-------------------------------
1. Why do you choose SLM over LLM?
2. While quantization techniques improve efficiency, they also lead to precision loss. How was 6-bit quantization determined, and how would this impact the approach's effectiveness?


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #611C
===========================================================================

Overall merit
-------------
2. Weak reject

Reviewer expertise
------------------
3. Knowledgeable

Paper summary
-------------
In this paper, the authors proposed a black-box testing approach for REST APIs called LlamaRestTest. This approach employs small language models to generate effective tests, focusing on covering realistic testing inputs and capturing more parameter dependencies. The approach was assessed by comparing it to four state-of-the-art methods on 9 REST APIs.

Strengths
---------
+ The paper is well-written.
+ The experiment was conducted with four state-of-the-art techniques and nine case studies.
+ The tool and script for conducting the experiment are provided.

Weaknesses
----------
- There are some flaws in the result analyses.
- It lacks discussions about the identified faults, covering realistic testing inputs, and capturing more parameter dependencies.
- It lacks raw data and scripts for analyzing the results.

Comments for authors
--------------------
###Significance

The paper contributes to an important research topic (i.e., RESTful API testing) that might have potential impacts on software engineering practice.

###Novelty

Outperformance over state-of-the-art techniques contributes to the novelty to some extent. However, as there are some flaws in the result analyses, the novelty remains in doubt.


###Soundness

+ The approach seems solid.

- For RQ1, the effectiveness of the approach was assessed in terms of code coverage, such as line coverage, branch coverage and method coverage.
 However, since the black-box approach is not guided by code coverage, the produced tests might not represent the coverage achieved during the entire generation process for each run. Therefore, it might be more appropriate to assess the effectiveness based on the generated tests rather than the whole generation process.

-The proposed approach does not seem to produce a test suite at the end of testing. It would be better to discuss how users can utilize the approach to identify faults and replay the entire generation process. Replay the entire generation process? How to replay?

-  As the experiment was repeated 10 times, it might be better to employ statistical methods to analyze the results. For instance, the paper concluded a significant outperformance over state-of-the-art approaches. However, statistical methods were not employed to support such conclusions.

- Regarding fault detection, it is unclear how to ensure that the faults are unique. It would be better to provide results of identified faults and discuss them.

- The approach was developed to cover realistic testing inputs and capture more parameter dependencies. It might be interesting to evaluate the approach from these perspectives and discuss the findings accordingly.

- LlamaRESTIPD and LlamaREST-EX are not evaluated in terms of metrics such as accuracy and F1-score.


[Minor]
- Regarding the statement “Swagger which only allows one example per parameter.”, OpenAPI (referred to as Swagger) allows specifying multiple examples for a parameter, see https://swagger.io/docs/specification/adding-examples/


###Verifiability and Transparency
+ The tool and script for conducting the experiment are provided.
- it lacks raw data and scripts for analyzing the results.


###Presentation
+ The paper is well-written.
- Figure 3 is not readable that needs to be improved.


Comments
===========================================================================

Rebuttal-R2 Response by Author [Myeongsoo Kim <mkim754@gatech.edu>] (753 words)
---------------------------------------------------------------------------
We appreciate the reviewers' insightful comments and suggestions. In our response, we aim to address their main concerns and will update the paper accordingly.

Reviewer_A_Q1: Can you comment on the contribution of representative parameter values versus relationship/dependency modeling?

Language-Tool, OhSome, and YouTube had operations with complex inter-parameter dependencies, so these services relied heavily on LlamaREST-IPD. Testing inputs were helpful in most cases; for example, FDIC and Genome-Nexus benefited from the use of street names and gene names. We will expand on this in the paper.

Reviewer_A_Q2: Do you plan to scale the approach to other testing domains, and what needs to be simplified or automated for this to be effective?

We do not have specific plans yet, but the approach can be extended to other domains, such as system testing. To make this effective, we need high-quality test cases and corresponding code. There are existing datasets that can be leveraged for other testing domains. We will include a discussion on this.

Reviewer_A_Q3: Can you describe the effort and expertise required to build the fine-tuning dataset?

It requires a good understanding of REST APIs, OpenAPI keywords, and inter-parameter dependencies in REST APIs. One of the authors, who has three years of experience in REST API testing, undertook this process, which took him around 30 hours in total.

Reviewer_B_Q1: Why do you choose SLM over LLM?

The main reason was to save computational costs. LLMs require a significant amount of GPU power, even for Llama2-7B, the smallest model in the Llama2 family (e.g., 28GB of GPU RAM). In contrast, our SLMs only require 5GB of CPU RAM.

Reviewer_B_Q2: How was 6-bit quantization chosen, and how does it impact the approach's effectiveness, considering the precision loss associated with quantization techniques?

The level of quantization has been chosen based on our empirical experience. Lower quantization provided inconsistent results, so we decided to use 6-bit quantization as it provided a good tradeoff between effectiveness and efficiency. We will add a discussion about the impact of quantization on the effectiveness of LlamaREST-IPD and LlamaREST-EX.

Common_Concerns:

We will improve the readability of the main figure, employ statistical methods, and include the raw data of the results. Also, we used the same services/script to parse the code/operation coverage and 500 faults that ARAT-RL [28] used, so we simply cited that, but we will add the detailed procedures.

Reviewer_A_Concern:

Scalability: We understand the concern regarding the human effort required to create the fine-tuning dataset. However, this is a one-time effort, and users can benefit from it afterward.

Reviewer_B_Concerns:

Contribution: We understand that the improvement may seem modest. However, we would like to note that each REST API testing tool has achieved incremental improvements to reach the current level of performance [31]. We believe the 6.16%-21.2% improvement in branch coverage and the 18.27%-51.85% increase in operation coverage are considerable advancements.

When comparing our tool with NLP2REST, we acknowledge that NLP2REST performed slightly better in coverage for Language-Tool and OCVN. However, as we described in the paper, NLP2REST duplicates API operations with inter-parameter dependencies, which led to a decrease in fault-finding performance (e.g., from 104 to 96) as it increases the search space for testing tools. Moreover, we achieved better overall performance in code and operation coverage.

Novelty: Ours is the first REST API testing technique/tool that leverages language models. Moreover, we have created a fine-tuned model and further reduced its computational costs via quantization. We believe this is a very valuable contribution to the REST API testing community.

Details: For the hyperparameters, we only mentioned the important ones and included all other detailed parameters in our artifact as described in the paper. For choosing the training data, we selected the APIs-guru dataset and Martin-Lopez’s dataset because they are the largest OpenAPI Specification datasets and inter-parameter dependency datasets on GitHub, as far as we know. The five services excluded in Fig.3 are closed-source services, so we could not collect code coverage. For these services, we provided the number of exercised operations which is the most popular metrics in REST API testing [21]. We will add the details.

Reviewer_C_Concerns:

Measurement: We understand that test case generation tools are often evaluated based on the generated test cases. However, REST API testing tools are primarily fuzzers rather than traditional test case generation tools, so it was not possible to compare them based on generated test cases.

Report: We provide the 500 internal server error report along with the generated request and the resulting internal server error response, and the requests that trigger the errors…
- - - - - - - Truncated for length, more available on website - - - - - - -

Comment @A1 by Reviewer A
---------------------------------------------------------------------------
Thank you for your submission. The paper presents promising results, and is well-motivated, and likewise the clarifications in the author response resolved some of the concerns by the reviewers.

However, after careful discussion, certain concerns remain. In particular, reporting coverage in terms of 5xx status code leads to ambiguity as to the cause (a single request versus a sequence of requests), which limits reproducibility. Another question that remains is whether SLM is truly necessary for REST API testing.

We encourage the authors to pursue further improvements to the manuscript, and hope that our feedback would be helpful as you revise it.



==> stats.txt <==
ISSTA'24 has received a record number of 694 submissions (471 in round 1, 223 in round 2), of which 143 were accepted (42 directly in round 1, 64 via a major revision, 37 directly in round 2). We had a total of 193 PC members (102 for round 1, 91 for round 2) to review all these submissions.

